Unification of Random Dynamical Decoupling and the Quantum Zeno Effect

Periodic deterministic bang-bang dynamical decoupling and the quantum Zeno effect are known to emerge from the same physical mechanism. Both concepts are based on cycles of strong and frequent kicks provoking a subdivision of the Hilbert space into independent subspaces. However, previous unification results do not capture the case of random bang-bang dynamical decoupling, which can be advantageous to the deterministic case but has an inherently acyclic structure. Here, we establish a correspondence between random dynamical decoupling and the quantum Zeno effect by investigating the average over random decoupling evolutions. This protocol is a manifestation of the quantum Zeno dynamics and leads to a unitary bath evolution. By providing a framework that we call equitability of system and bath, we show that the system dynamics under random dynamical decoupling converges to a unitary with a decoupling error that characteristically depends on the convergence speed of the Zeno limit. This reveals a unification of the random dynamical decoupling and the quantum Zeno effect.

==> DU_Choi_1.csv <==
n,DU
1,0.123740495
2,0.066952761
3,0.043725281
4,0.034885801
5,0.024362948
6,0.023414617
7,0.017832255
8,0.016704875
9,0.014362468
10,0.013374169
11,0.014701307
12,0.012608566
13,0.01055295
14,0.010492666
15,0.008394569
16,0.00862979
17,0.008316895
18,0.007678366
19,0.006251614
20,0.006223557
21,0.007018852
22,0.005771433
23,0.005249973
24,0.005215861
25,0.00555469
26,0.006373091
27,0.004537257
28,0.005483825
29,0.004547314
30,0.004390944
31,0.004058115
32,0.004509935
33,0.003732445
34,0.00409748
35,0.003741319
36,0.003833044
37,0.003548539
38,0.003382181
39,0.003579215
40,0.003217554
41,0.003593662
42,0.002330138
43,0.002748694
44,0.003231112
45,0.003025426
46,0.003455492
47,0.002919651
48,0.003096623
49,0.003074138
50,0.002749198
51,0.002225755
52,0.002786594
53,0.002249215
54,0.0025176
55,0.002485008
56,0.002869993
57,0.002356629
58,0.002358
59,0.002007736
60,0.002180831
61,0.002130859
62,0.002136634
63,0.00202141
64,0.002367093
65,0.001928758
66,0.002100806
67,0.002068447
68,0.002146317
69,0.002066981
70,0.00203112
71,0.001979728
72,0.001916485
73,0.001779106
74,0.001853191
75,0.001804423
76,0.001844345
77,0.001771931
78,0.001571011
79,0.001725059
80,0.00182283
81,0.001855528
82,0.001744621
83,0.00204008
84,0.001659708
85,0.001850424
86,0.001479537
87,0.001908905
88,0.001310999
89,0.001829372
90,0.001523678
91,0.001354407
92,0.001373009
93,0.001523358
94,0.00141527
95,0.00155511
96,0.001164323
97,0.001483374
98,0.001346719
99,0.001381398
100,0.001341981

==> DU_Choi_1_sigma.csv <==
n,DU
1,0.089368032
2,0.046757057
3,0.031271496
4,0.024864174
5,0.017646635
6,0.01669554
7,0.012712322
8,0.01191527
9,0.010269944
10,0.009513323
11,0.010540758
12,0.009026588
13,0.007608471
14,0.007455437
15,0.006024176
16,0.006210037
17,0.005966471
18,0.005527843
19,0.004494813
20,0.004477438
21,0.005033434
22,0.004141998
23,0.003781567
24,0.003740613
25,0.003992813
26,0.004536865
27,0.003242468
28,0.00395556
29,0.00327984
30,0.003147315
31,0.002931205
32,0.003256734
33,0.002689404
34,0.002935118
35,0.002684831
36,0.002744592
37,0.00256485
38,0.00241563
39,0.002572264
40,0.002325091
41,0.002573986
42,0.001694931
43,0.001979517
44,0.002332623
45,0.002175163
46,0.002489652
47,0.002085237
48,0.002201064
49,0.002213387
50,0.001988993
51,0.001605255
52,0.002001727
53,0.001638769
54,0.001821955
55,0.001789358
56,0.002058545
57,0.001686543
58,0.001693889
59,0.001453444
60,0.001585913
61,0.00153827
62,0.001543615
63,0.001450059
64,0.001708033
65,0.001386864
66,0.001519907
67,0.001484633
68,0.001531719
69,0.001489436
70,0.001460702
71,0.001428032
72,0.001377245
73,0.001283197
74,0.001329547
75,0.001315423
76,0.001325278
77,0.001278237
78,0.001143232
79,0.001244237
80,0.0013151
81,0.001337365
82,0.001260346
83,0.001453148
84,0.001199419
85,0.001328892
86,0.001063656
87,0.001365397
88,0.000946784
89,0.001309199
90,0.001096655
91,0.000976549
92,0.000992165
93,0.00110664
94,0.001022759
95,0.001112997
96,0.00084037
97,0.001066651
98,0.00097653
99,0.000985062
100,0.000959888

==> DU_Choi_1_sigma_trnorm.csv <==
n,DU
1,0.14664368
2,0.070867322
3,0.049113029
4,0.038586505
5,0.027710455
6,0.025774942
7,0.019477378
8,0.018229619
9,0.015938812
10,0.014482032
11,0.016292801
12,0.013878495
13,0.011762204
14,0.011381118
15,0.009327723
16,0.009550492
17,0.009180271
18,0.008517697
19,0.006929552
20,0.006929327
21,0.007693811
22,0.006374575
23,0.0058612
24,0.005770852
25,0.006174578
26,0.006908688
27,0.004919137
28,0.006109793
29,0.005097749
30,0.004869183
31,0.004523034
32,0.005066826
33,0.004159411
34,0.004525798
35,0.00415755
36,0.004184287
37,0.003946308
38,0.003719493
39,0.003957124
40,0.003615062
41,0.003934645
42,0.002645481
43,0.003040044
44,0.003620902
45,0.00334902
46,0.003851359
47,0.003209529
48,0.0033214
49,0.00341493
50,0.003083992
51,0.002474551
52,0.003073652
53,0.002562701
54,0.002828279
55,0.002761282
56,0.003160062
57,0.002595128
58,0.002606654
59,0.002244512
60,0.002478219
61,0.002372803
62,0.002390582
63,0.002233898
64,0.00264005
65,0.002150302
66,0.002361149
67,0.002276816
68,0.002317976
69,0.002293375
70,0.002239151
71,0.002209374
72,0.002119659
73,0.00198149
74,0.002029545
75,0.002047271
76,0.002043344
77,0.001976972
78,0.001781561
79,0.001920126
80,0.002032096
81,0.002062274
82,0.00195327
83,0.002201267
84,0.001860587
85,0.002040872
86,0.001639701
87,0.00208608
88,0.00147377
89,0.002001565
90,0.001685352
91,0.001505943
92,0.001525313
93,0.001724274
94,0.001585647
95,0.001692439
96,0.001297979
97,0.001634879
98,0.001516694
99,0.001515263
100,0.001479334

==> DU_Choi_2_sigma.csv <==
n,DU
1,0.263846839
2,0.148548493
3,0.132140265
4,0.113566012
5,0.093801161
6,0.090736917
7,0.079185348
8,0.071554561
9,0.071479254
10,0.066463464
11,0.072485313
12,0.069288172
13,0.05874333
14,0.057480014
15,0.05396296
16,0.054259591
17,0.054096365
18,0.048508347
19,0.046728698
20,0.047494664
21,0.049389565
22,0.041282069
23,0.039986523
24,0.041907205
25,0.04304825
26,0.046565645
27,0.040393485
28,0.043067549
29,0.040627891
30,0.039048292
31,0.033473949
32,0.038096932
33,0.037002534
34,0.038044454
35,0.035031375
36,0.034437959
37,0.03262068
38,0.032045177
39,0.035830075
40,0.031701704
41,0.037253654
42,0.028133397
43,0.028230557
44,0.03154523
45,0.029698965
46,0.033529387
47,0.033584503
48,0.030765342
49,0.032375877
50,0.031063111
51,0.025641417
52,0.028882852
53,0.028161315
54,0.02885811
55,0.028275454
56,0.031998974
57,0.028373513
58,0.028523373
59,0.026443483
60,0.025805116
61,0.025172278
62,0.026339725
63,0.027634723
64,0.028140225
65,0.025217641
66,0.026454682
67,0.027005627
68,0.025371057
69,0.027346044
70,0.026542611
71,0.025872218
72,0.024358079
73,0.023554711
74,0.02362122
75,0.024097957
76,0.024418066
77,0.024393813
78,0.021176074
79,0.02425348
80,0.0258493
81,0.023778817
82,0.024122367
83,0.026622756
84,0.023635409
85,0.025425244
86,0.021960911
87,0.023922198
88,0.021013137
89,0.025636135
90,0.022519438
91,0.021044967
92,0.02124671
93,0.0223602
94,0.021044739
95,0.023025543
96,0.019239849
97,0.022642637
98,0.020493049
99,0.022941604
100,0.021833172

==> DU_Choi_inv_1_map_id_sigma.csv <==
n,DU
1,0.487093464
2,0.295320216
3,0.254169278
4,0.205248395
5,0.192833613
6,0.167965489
7,0.148106017
8,0.141677967
9,0.138444256
10,0.120459582
11,0.133329305
12,0.11222203
13,0.113636189
14,0.112580013
15,0.09787404
16,0.103518847
17,0.099544468
18,0.099185311
19,0.085341479
20,0.083828355
21,0.085577707
22,0.089501306
23,0.081160441
24,0.079662667
25,0.081607148
26,0.083684563
27,0.065047178
28,0.075810152
29,0.075073881
30,0.071317286
31,0.074062918
32,0.07656172
33,0.066727741
34,0.063351758
35,0.065504992
36,0.066495207
37,0.068500269
38,0.066699306
39,0.063862204
40,0.066444916
41,0.058993873
42,0.055646211
43,0.057990869
44,0.06557181
45,0.062933572
46,0.063172452
47,0.052996414
48,0.05588961
49,0.060089905
50,0.05724283
51,0.053275385
52,0.061728201
53,0.053020747
54,0.055419352
55,0.053144896
56,0.054318528
57,0.050917475
58,0.050673503
59,0.045551227
60,0.057102112
61,0.051414832
62,0.051416953
63,0.044365852
64,0.052003772
65,0.049407841
66,0.051771245
67,0.048714059
68,0.046916968
69,0.047149993
70,0.045135878
71,0.051011489
72,0.046578822
73,0.048563425
74,0.046159543
75,0.050363867
76,0.047030888
77,0.045159418
78,0.046895314
79,0.044118799
80,0.043584722
81,0.046102149
82,0.046416124
83,0.041565433
84,0.047302652
85,0.046064672
86,0.043083406
87,0.045996416
88,0.040084018
89,0.041403437
90,0.040446274
91,0.040026489
92,0.040567125
93,0.044858685
94,0.043492157
95,0.038162019
96,0.037157686
97,0.040698238
98,0.0414099
99,0.037652769
100,0.037606927

==> DU_Choi_inv_U_id_1_sigma.csv <==
n,DU
1,0.455225053
2,0.280854141
3,0.243320643
4,0.195520516
5,0.186997257
6,0.162211924
7,0.143480934
8,0.137399652
9,0.134827267
10,0.117154124
11,0.129401662
12,0.108760468
13,0.110760716
14,0.109907099
15,0.095602004
16,0.101390948
17,0.097386458
18,0.097225169
19,0.083741408
20,0.082137193
21,0.083713043
22,0.088139189
23,0.079784264
24,0.078352083
25,0.080225649
26,0.082077814
27,0.063768669
28,0.074298904
29,0.073854563
30,0.07019795
31,0.073089658
32,0.075522223
33,0.065744198
34,0.062206319
35,0.064521228
36,0.06549787
37,0.067577815
38,0.065909377
39,0.062932156
40,0.065704056
41,0.058058478
42,0.055059145
43,0.057317256
44,0.064783014
45,0.062202181
46,0.062249099
47,0.052206715
48,0.055123971
49,0.059279976
50,0.056513722
51,0.052727043
52,0.061078759
53,0.052423767
54,0.054792426
55,0.052498783
56,0.053545315
57,0.050338833
58,0.05004508
59,0.045006429
60,0.056599278
61,0.050884654
62,0.050871015
63,0.043834525
64,0.051375122
65,0.048938737
66,0.051214961
67,0.048205288
68,0.046392688
69,0.046610157
70,0.044605123
71,0.05052921
72,0.046085959
73,0.048150558
74,0.045702789
75,0.049927387
76,0.04659089
77,0.044696761
78,0.046521584
79,0.043669764
80,0.043101483
81,0.045628079
82,0.045979656
83,0.041028945
84,0.046895173
85,0.045614249
86,0.042701843
87,0.045512988
88,0.039736853
89,0.040933395
90,0.040055738
91,0.039682016
92,0.040236108
93,0.044466515
94,0.043145685
95,0.037755524
96,0.03686614
97,0.04031423
98,0.041085321
99,0.037284642
100,0.037250218

==> DU_Super_1.csv <==
n,DU
1,0.247480989
2,0.133905523
3,0.087450562
4,0.069771603
5,0.048725897
6,0.046829235
7,0.035664511
8,0.033409751
9,0.028724935
10,0.026748337
11,0.029402615
12,0.025217132
13,0.021105899
14,0.020985332
15,0.016789138
16,0.01725958
17,0.016633791
18,0.015356732
19,0.012503229
20,0.012447115
21,0.014037703
22,0.011542865
23,0.010499947
24,0.010431721
25,0.01110938
26,0.012746182
27,0.009074513
28,0.01096765
29,0.009094628
30,0.008781888
31,0.008116231
32,0.009019871
33,0.00746489
34,0.008194959
35,0.007482637
36,0.007666087
37,0.007097078
38,0.006764363
39,0.007158429
40,0.006435107
41,0.007187324
42,0.004660277
43,0.005497389
44,0.006462225
45,0.006050851
46,0.006910984
47,0.005839302
48,0.006193246
49,0.006148276
50,0.005498396
51,0.00445151
52,0.005573189
53,0.004498429
54,0.005035201
55,0.004970015
56,0.005739986
57,0.004713258
58,0.004716
59,0.004015471
60,0.004361662
61,0.004261718
62,0.004273269
63,0.004042821
64,0.004734186
65,0.003857516
66,0.004201612
67,0.004136894
68,0.004292634
69,0.004133962
70,0.004062239
71,0.003959456
72,0.00383297
73,0.003558213
74,0.003706381
75,0.003608847
76,0.00368869
77,0.003543862
78,0.003142023
79,0.003450117
80,0.003645659
81,0.003711055
82,0.003489241
83,0.004080159
84,0.003319416
85,0.003700848
86,0.002959073
87,0.00381781
88,0.002621998
89,0.003658744
90,0.003047357
91,0.002708815
92,0.002746018
93,0.003046717
94,0.00283054
95,0.00311022
96,0.002328645
97,0.002966747
98,0.002693439
99,0.002762795
100,0.002683963

==> DU_Super_1_sigma.csv <==
n,DU
1,0.194648539
2,0.097233383
3,0.066342152
4,0.052358395
5,0.037422361
6,0.035065538
7,0.026573561
8,0.024890201
9,0.021627833
10,0.019816803
11,0.022145476
12,0.018911247
13,0.015987283
14,0.015551306
15,0.012670389
16,0.013010929
17,0.012501877
18,0.011593943
19,0.009429591
20,0.009414008
21,0.010507831
22,0.00867994
23,0.007958356
24,0.007851725
25,0.008392693
26,0.009450989
27,0.006739462
28,0.00830803
29,0.006912753
30,0.006616799
31,0.00615316
32,0.006870209
33,0.005651851
34,0.006157339
35,0.005646482
36,0.005720387
37,0.005373
38,0.005064441
39,0.005389544
40,0.004903197
41,0.005373977
42,0.003581783
43,0.004143715
44,0.004913855
45,0.004559859
46,0.005233238
47,0.004370276
48,0.00456127
49,0.004645532
50,0.004187319
51,0.003367042
52,0.004189365
53,0.00346728
54,0.003837878
55,0.003755693
56,0.004307917
57,0.003534676
58,0.003549479
59,0.003052526
60,0.003354109
61,0.00322803
62,0.003247339
63,0.003041097
64,0.003589007
65,0.002919418
66,0.003202486
67,0.003105301
68,0.003179736
69,0.003122023
70,0.003054511
71,0.003001789
72,0.002886318
73,0.002694885
74,0.002773423
75,0.002775594
76,0.002780739
77,0.002686757
78,0.002413786
79,0.002611862
80,0.002762568
81,0.002805949
82,0.002652282
83,0.003017797
84,0.002524985
85,0.002781854
86,0.002231278
87,0.002849205
88,0.001997352
89,0.002733656
90,0.002296319
91,0.002048803
92,0.002078035
93,0.00233589
94,0.002152575
95,0.002316527
96,0.001765323
97,0.002229862
98,0.00205766
99,0.002063744
100,0.002013254

==> DU_Super_2_sigma.csv <==
n,DU
1,0.085339608
2,0.04107363
3,0.030531402
4,0.020738269
5,0.019147107
6,0.015252279
7,0.011073334
8,0.010706712
9,0.010004531
10,0.00818284
11,0.009275121
12,0.00685288
13,0.006823665
14,0.006860663
15,0.005107885
16,0.005902216
17,0.005307992
18,0.00533113
19,0.004065508
20,0.003830353
21,0.004015187
22,0.004543213
23,0.003627939
24,0.003437407
25,0.003756148
26,0.003697991
27,0.002278345
28,0.003152408
29,0.003042457
30,0.002769947
31,0.003102917
32,0.003491877
33,0.002448036
34,0.002204277
35,0.002431837
36,0.00241733
37,0.002566241
38,0.002528522
39,0.00228259
40,0.002484259
41,0.001935808
42,0.001750462
43,0.001976382
44,0.00240879
45,0.00217766
46,0.00218063
47,0.001565558
48,0.001741981
49,0.001962841
50,0.001802755
51,0.001669969
52,0.002113231
53,0.001579606
54,0.001811604
55,0.001589022
56,0.001589234
57,0.001461974
58,0.00142702
59,0.001200862
60,0.001809511
61,0.001512715
62,0.00146586
63,0.001115796
64,0.001444381
65,0.001374794
66,0.001472565
67,0.001379485
68,0.001275054
69,0.001326055
70,0.001197263
71,0.001478613
72,0.001252586
73,0.001383883
74,0.001203522
75,0.001411771
76,0.001259554
77,0.001130092
78,0.001261757
79,0.00106051
80,0.001138405
81,0.001198494
82,0.001215824
83,0.000952275
84,0.001239074
85,0.001194501
86,0.000995867
87,0.001242174
88,0.000869278
89,0.000977909
90,0.000929441
91,0.000936879
92,0.000944708
93,0.001114588
94,0.001077836
95,0.000795298
96,0.0007889
97,0.000927433
98,0.00100978
99,0.000764514
100,0.00075504

==> Dav.csv <==
n,DU
1,0.6100655137984957
2,0.307969608535824
3,0.20863347334394586
4,0.158093200783004
5,0.12734953033483112
6,0.10664561210117202
7,0.09174441184530586
8,0.08050269864787157
9,0.07171827929181626
10,0.0646640826063927
11,0.05887435339166275
12,0.05403685119606708
13,0.049934379505330376
14,0.04641116151715169
15,0.04335255354835942
16,0.04067230399768609
17,0.038304273530383744
18,0.036196893978895535
19,0.034309364017328245
20,0.032608977886959024
21,0.03106921199980477
22,0.029668329837531354
23,0.028388348396754415
24,0.027214261375561377
25,0.026133447642023938
26,0.025135215390375408
27,0.02421044700506646
28,0.02335131959410148
29,0.022551083024419816
30,0.021803882112157814
31,0.021104613048046145
32,0.02044880660614845
33,0.019832532482129746
34,0.019252320431383602
35,0.018705094862609965
36,0.018188120282235543
37,0.017698955545911648
38,0.017235415301717138
39,0.016795537339661857
40,0.016377554818215553
41,0.015979872538497645
42,0.015601046594238116
43,0.015239766850071544
44,0.014894841799927888
45,0.014565185436655267
46,0.01424980582793831
47,0.013947795145306119
48,0.013658320935042776
49,0.013380618454237313
50,0.013113983923316247
51,0.012857768569733509
52,0.012611373356619535
53,0.012374244306256332
54,0.012145868341488451
55,0.011925769579362623
56,0.011713506020648416
57,0.011508666586769628
58,0.011310868462335298
59,0.011119754707104164
60,0.010934992106089161
61,0.010756269230499249
62,0.010583294685794872
63,0.010415795526151041
64,0.010253515817150763
65,0.010096215330771544
66,0.009943668358729753
67,0.00979566263177587
68,0.009651998334137367
69,0.009512487203394855
70,0.009376951707375583
71,0.00924522429037722
72,0.009117146682085549
73,0.008992569263142814
74,0.008871350482036775
75,0.0087533563185238
76,0.008638459789316578
77,0.00852654049221609
78,0.008417484185194576
79,0.008311182397410317
80,0.008207532069318586
81,0.008106435219366902
82,0.008007798635058952
83,0.007911533586265255
84,0.007817555559003226
85,0.007725784007942563
86,0.007636142126169413
87,0.007548556630733142
88,0.007462957562896321
89,0.007379278101717803
90,0.007297454390078236
91,0.007217425372183816
92,0.007139132641583338
93,0.007062520299034718
94,0.00698753481939973
95,0.0069141249269019855
96,0.006842241478216358
97,0.0067718373527485345
98,0.006702867349621597
99,0.006635288090893204
100,0.006569057930596431

==> OpNorm_1.csv <==
n,OpNorm
1,0.094308483
2,0.048958843
3,0.032554873
4,0.025787808
5,0.018147828
6,0.017269825
7,0.013098129
8,0.012266985
9,0.010621111
10,0.009793822
11,0.010846844
12,0.00928209
13,0.007793312
14,0.007691658
15,0.006203355
16,0.006354354
17,0.006121532
18,0.005659781
19,0.004608866
20,0.004595386
21,0.005151015
22,0.004249737
23,0.003883171
24,0.003847079
25,0.004102683
26,0.004666653
27,0.003317941
28,0.004046039
29,0.003365235
30,0.003243336
31,0.002995066
32,0.003342008
33,0.002754973
34,0.003019223
35,0.002763026
36,0.002809355
37,0.002612017
38,0.002491934
39,0.002634748
40,0.002383255
41,0.002637047
42,0.001729917
43,0.002023168
44,0.002390928
45,0.002228166
46,0.002551859
47,0.002149645
48,0.002257534
49,0.002266954
50,0.002033555
51,0.001640486
52,0.002048525
53,0.001672233
54,0.001863138
55,0.001831897
56,0.002110332
57,0.001735256
58,0.001736447
59,0.001482152
60,0.001620797
61,0.001570944
62,0.00157984
63,0.001489865
64,0.001747719
65,0.001426473
66,0.001555072
67,0.00152104
68,0.001567161
69,0.001522715
70,0.001492937
71,0.001461446
72,0.001410862
73,0.001312907
74,0.001359187
75,0.001338522
76,0.001359535
77,0.001308561
78,0.001165655
79,0.001272336
80,0.001345385
81,0.001367739
82,0.001289407
83,0.00149013
84,0.001226629
85,0.001360535
86,0.001090876
87,0.00139939
88,0.000971462
89,0.00134271
90,0.001121134
91,0.000998426
92,0.001010658
93,0.001129372
94,0.001046154
95,0.001138034
96,0.000860082
97,0.001089437
98,0.000996926
99,0.001016648
100,0.000988883

==> OpNorm_1_sigma.csv <==
n,OpNorm
1,0.063192741
2,0.033062232
3,0.022112287
4,0.017581626
5,0.012478056
6,0.01180553
7,0.008988969
8,0.008425368
9,0.007261947
10,0.006726935
11,0.007453441
12,0.006382762
13,0.005380002
14,0.00527179
15,0.004259736
16,0.004391159
17,0.004218932
18,0.003908775
19,0.003178313
20,0.003166027
21,0.003559176
22,0.002928835
23,0.002673972
24,0.002645013
25,0.002823345
26,0.003208048
27,0.002292771
28,0.002797003
29,0.002319197
30,0.002225487
31,0.002072675
32,0.002302859
33,0.001901696
34,0.002075442
35,0.001898462
36,0.00194072
37,0.001813623
38,0.001708109
39,0.001818865
40,0.001644088
41,0.001820083
42,0.001198497
43,0.00139973
44,0.001649413
45,0.001538073
46,0.00176045
47,0.001474485
48,0.001556388
49,0.001565101
50,0.00140643
51,0.001135087
52,0.001415435
53,0.001158785
54,0.001288317
55,0.001265267
56,0.001455611
57,0.001192566
58,0.001197761
59,0.00102774
60,0.00112141
61,0.001087721
62,0.001091501
63,0.001025346
64,0.001207761
65,0.000980661
66,0.001074736
67,0.001049794
68,0.001083089
69,0.001053191
70,0.001032872
71,0.001009771
72,0.000973859
73,0.000907357
74,0.000940132
75,0.000930144
76,0.000937113
77,0.00090385
78,0.000808387
79,0.000879808
80,0.000929916
81,0.00094566
82,0.000891199
83,0.001027531
84,0.000848117
85,0.000939669
86,0.000752118
87,0.000965481
88,0.000669477
89,0.000925744
90,0.000775452
91,0.000690524
92,0.000701566
93,0.000782513
94,0.0007232
95,0.000787007
96,0.000594231
97,0.000754236
98,0.000690511
99,0.000696544
100,0.000678743

==> OpNorm_2_sigma.csv <==
n,OpNorm
1,0.030153995
2,0.014498368
3,0.010756379
4,0.007304231
5,0.006737906
6,0.00537832
7,0.003895647
8,0.003767684
9,0.003522835
10,0.002879011
11,0.003266801
12,0.002413171
13,0.002401773
14,0.002417105
15,0.001798189
16,0.002079055
17,0.001867786
18,0.001876672
19,0.001432341
20,0.001347329
21,0.001412878
22,0.001599347
23,0.001277154
24,0.00120927
25,0.001322687
26,0.0013016
27,0.000801547
28,0.001110881
29,0.00107103
30,0.000975736
31,0.001091924
32,0.001230011
33,0.000862379
34,0.000776132
35,0.000856716
36,0.000851297
37,0.000903204
38,0.000889783
39,0.000803612
40,0.000874942
41,0.000681192
42,0.000615454
43,0.000695409
44,0.00084785
45,0.000766765
46,0.000767515
47,0.000551482
48,0.000612953
49,0.000690874
50,0.000634384
51,0.000587686
52,0.000743986
53,0.000556177
54,0.000638067
55,0.000559144
56,0.000559824
57,0.000514369
58,0.000501955
59,0.000422237
60,0.000636352
61,0.000532266
62,0.000516154
63,0.000392772
64,0.00050801
65,0.000483764
66,0.000518549
67,0.000485892
68,0.000449074
69,0.000466712
70,0.000421436
71,0.000520471
72,0.000440989
73,0.000487492
74,0.000423462
75,0.000496585
76,0.000443584
77,0.000397843
78,0.000444145
79,0.000373442
80,0.000400657
81,0.000422176
82,0.000428161
83,0.000335242
84,0.000436694
85,0.000420928
86,0.000350616
87,0.000437826
88,0.000305888
89,0.000344184
90,0.000327069
91,0.000329631
92,0.000332687
93,0.000392401
94,0.000379698
95,0.00027962
96,0.000277671
97,0.000326295
98,0.000355205
99,0.000269043
100,0.000265741

==> ProbPur1s.csv <==
n,P
1,1
2,1
3,0.921
4,0.787
5,0.811
6,0.72
7,0.659
8,0.656
9,0.555
10,0.495
11,0.495
12,0.434
13,0.409
14,0.383
15,0.329
16,0.316
17,0.289
18,0.25
19,0.266
20,0.228
21,0.2
22,0.178
23,0.192
24,0.131
25,0.152
26,0.156
27,0.108
28,0.115
29,0.107
30,0.101
31,0.092
32,0.098
33,0.088
34,0.091
35,0.066
36,0.078
37,0.069
38,0.064
39,0.053
40,0.048
41,0.052
42,0.048
43,0.049
44,0.043
45,0.04
46,0.032
47,0.034
48,0.031
49,0.031
50,0.038
51,0.024
52,0.034
53,0.024
54,0.019
55,0.022
56,0.023
57,0.018
58,0.014
59,0.016
60,0.011
61,0.012
62,0.014
63,0.009
64,0.017
65,0.01
66,0.009
67,0.004
68,0.01
69,0.011
70,0.01
71,0.006
72,0.007
73,0.01
74,0.008
75,0.006
76,0.005
77,0.002
78,0.004
79,0.003
80,0.005
81,0.007
82,0.004
83,0.004
84,0.002
85,0.002
86,0.005
87,0.001
88,0.003
89,0.003
90,0.002
91,0
92,0.003
93,0.002
94,0.001
95,0.001
96,0.001
97,0
98,0
99,0.002
100,0.001

==> Purity_1.csv <==
n,P
1,0.173305256
2,0.091548051
3,0.061883609
4,0.049465577
5,0.035287891
6,0.033538082
7,0.025551147
8,0.023985893
9,0.020861123
10,0.019229997
11,0.021288747
12,0.018272075
13,0.015343029
14,0.015144609
15,0.012270847
16,0.012579363
17,0.012103915
18,0.01119169
19,0.009140956
20,0.009118229
21,0.010199573
22,0.008435006
23,0.007695105
24,0.007640827
25,0.008145582
26,0.009249276
27,0.006590843
28,0.008030713
29,0.006696004
30,0.006446304
31,0.005950111
32,0.006644916
33,0.005487093
34,0.006002852
35,0.005495049
36,0.0055842
37,0.005196007
38,0.004962768
39,0.00524564
40,0.00474779
41,0.005250834
42,0.00344972
43,0.004030141
44,0.0047617
45,0.00443562
46,0.005077596
47,0.004282151
48,0.004491115
49,0.004514241
50,0.0040527
51,0.003270358
52,0.004080525
53,0.003335137
54,0.003713125
55,0.003649821
56,0.004204021
57,0.003457633
58,0.003461382
59,0.002956039
60,0.003232302
61,0.00313039
62,0.003150571
63,0.002971263
64,0.003482291
65,0.002846133
66,0.003102531
67,0.003034832
68,0.003122802
69,0.003037401
70,0.002976725
71,0.00291597
72,0.002813573
73,0.002619903
74,0.00271014
75,0.002671776
76,0.002711353
77,0.002610299
78,0.002326102
79,0.00253875
80,0.002684109
81,0.002726503
82,0.002572542
83,0.002970778
84,0.002448271
85,0.002714498
86,0.002177414
87,0.002789505
88,0.001939619
89,0.002678465
90,0.002237306
91,0.001993455
92,0.002017728
93,0.002254186
94,0.002088567
95,0.002270994
96,0.001717262
97,0.002174851
98,0.001990303
99,0.002029958
100,0.001974115

==> Purity_1_sigma.csv <==
n,P
1,0.118398837
2,0.062985709
3,0.04261822
4,0.034109255
5,0.024438812
6,0.023108904
7,0.017661278
8,0.016576566
9,0.014332206
10,0.01327774
11,0.014702467
12,0.012618451
13,0.01063621
14,0.010425812
15,0.008450761
16,0.008717026
17,0.008367964
18,0.00775234
19,0.006317763
20,0.006295332
21,0.0070668
22,0.005825093
23,0.005312446
24,0.005263668
25,0.005616461
26,0.006374835
27,0.004563079
28,0.005562453
29,0.004620527
30,0.004430715
31,0.004124962
32,0.004585632
33,0.003791685
34,0.004132847
35,0.003781286
36,0.003864154
37,0.003612841
38,0.003405689
39,0.003625714
40,0.00327847
41,0.003628497
42,0.002391729
43,0.002791096
44,0.003288474
45,0.003065505
46,0.003507398
47,0.002940312
48,0.003101069
49,0.003120321
50,0.002805458
51,0.002264716
52,0.002822682
53,0.002312665
54,0.002569939
55,0.002523391
56,0.002902832
57,0.002378687
58,0.002389718
59,0.002051241
60,0.002238058
61,0.002169665
62,0.00217831
63,0.002046434
64,0.002408877
65,0.001957834
66,0.002145523
67,0.002095917
68,0.002160466
69,0.002102282
70,0.002061125
71,0.002015981
72,0.001943576
73,0.001811684
74,0.001876168
75,0.001857513
76,0.001870298
77,0.001804253
78,0.001614073
79,0.001756591
80,0.001856426
81,0.001886793
82,0.001779223
83,0.002050372
84,0.001693677
85,0.001876002
86,0.001502046
87,0.001926299
88,0.001337237
89,0.001847992
90,0.001548369
91,0.001379307
92,0.001401298
93,0.00156265
94,0.00144447
95,0.001571454
96,0.001186976
97,0.001506437
98,0.001379174
99,0.00139141
100,0.001355666

==> Purity_2_sigma.csv <==
n,P
1,0.058489463
2,0.028306501
3,0.021122784
4,0.014411665
5,0.013318751
6,0.010633472
7,0.007734784
8,0.007479306
9,0.006999561
10,0.005716301
11,0.006492497
12,0.004799022
13,0.004782309
14,0.004808422
15,0.003584406
16,0.004140386
17,0.003722075
18,0.003738889
19,0.00285543
20,0.002687699
21,0.00281753
22,0.003187758
23,0.002547794
24,0.002413004
25,0.002638103
26,0.002596811
27,0.001600346
28,0.002216785
29,0.002137594
30,0.001947363
31,0.002179432
32,0.002453578
33,0.001721529
34,0.001549863
35,0.001710234
36,0.001699634
37,0.001803399
38,0.001776341
39,0.001604311
40,0.001746378
41,0.001360315
42,0.001229397
43,0.001388727
44,0.001692599
45,0.001531287
46,0.001532683
47,0.001101415
48,0.001224201
49,0.001379867
50,0.001267194
51,0.001173863
52,0.001485742
53,0.001111068
54,0.00127413
55,0.00111699
56,0.001118437
57,0.001027472
58,0.001002918
59,0.000843726
60,0.001271204
61,0.001063431
62,0.001031312
63,0.000784881
64,0.001015094
65,0.000966589
66,0.001036117
67,0.000970744
68,0.000897232
69,0.000932129
70,0.000842034
71,0.00103981
72,0.000881079
73,0.000973909
74,0.000846115
75,0.000992229
76,0.000886332
77,0.000795078
78,0.000887507
79,0.000746371
80,0.000800518
81,0.000843654
82,0.000855555
83,0.000670008
84,0.000872606
85,0.00084108
86,0.000700741
87,0.000874587
88,0.00061142
89,0.000687839
90,0.000653683
91,0.000658799
92,0.000664911
93,0.000784235
94,0.000758813
95,0.000558922
96,0.000555057
97,0.000652146
98,0.000709893
99,0.000537827
100,0.000531228

==> Purity_atyp_1_sigma.csv <==
n,P
1,0.118398837
2,0.014080103
3,0.014112838
4,0.028935387
5,0.042059959
6,0.052379207
7,0.060447163
8,0.066849712
9,0.07202425
10,0.076279824
11,0.079834695
12,0.08284525
13,0.085425621
14,0.087660672
15,0.089614632
16,0.091336911
17,0.092866089
18,0.0942327
19,0.095461207
20,0.096571428
21,0.097579583
22,0.098499069
23,0.099341049
24,0.100114891
25,0.08648225
26,0.074667182
27,0.076213017
28,0.077658596
29,0.079012777
30,0.080283494
31,0.081477852
32,0.082602225
33,0.083662338
34,0.084663339
35,0.085609867
36,0.086506109
37,0.087355849
38,0.088162515
39,0.088929216
40,0.089658779
41,0.090353778
42,0.09101656
43,0.09164927
44,0.092253871
45,0.092832162
46,0.093385794
47,0.093916288
48,0.094425042
49,0.094913346
50,0.095382393
51,0.095833285
52,0.093890662
53,0.094352191
54,0.094796787
55,0.095225358
56,0.095638748
57,0.096037742
58,0.096423076
59,0.096795434
60,0.097155456
61,0.095519695
62,0.093995879
63,0.092576509
64,0.091254628
65,0.090023775
66,0.088877953
67,0.08781159
68,0.086819509
69,0.085896899
70,0.085039285
71,0.084242504
72,0.08350268
73,0.082816207
74,0.082179723
75,0.081590097
76,0.081044406
77,0.080539927
78,0.080074116
79,0.0796446
80,0.080016029
81,0.08038139
82,0.080740779
83,0.081094293
84,0.081442031
85,0.081784093
86,0.08212058
87,0.082451593
88,0.082777234
89,0.083097603
90,0.083412801
91,0.083722927
92,0.08402808
93,0.084328358
94,0.084623858
95,0.084914674
96,0.0852009
97,0.085482629
98,0.085759951
99,0.086032955
100,0.086301729

==> Purity_typ_1_sigma.csv <==
n,P
1,0.118398837
2,0.084425009
3,0.013691676
4,0.028736174
5,0.014195731
6,0.022397708
7,0.00736515
8,0.013520374
9,0.020201829
10,0.026669302
11,0.03265931
12,0.024263659
13,0.019421828
14,0.016977709
15,0.019764809
16,0.018007136
17,0.020222633
18,0.017646359
19,0.020274767
20,0.014686818
21,0.013352425
22,0.015276846
23,0.014224653
24,0.015877739
25,0.015029674
26,0.011992671
27,0.013204313
28,0.012877132
29,0.010668892
30,0.009030385
31,0.009694346
32,0.009876336
33,0.010261998
34,0.009172702
35,0.007426833
36,0.007956395
37,0.008180164
38,0.00867464
39,0.007924087
40,0.007412442
41,0.008130761
42,0.007858768
43,0.007583553
44,0.008289028
45,0.009055821
46,0.008727836
47,0.007226231
48,0.007877148
49,0.008580406
50,0.009327911
51,0.009113863
52,0.008703133
53,0.00942319
54,0.009061064
55,0.00974258
56,0.00835445
57,0.008142949
58,0.008817291
59,0.008464479
60,0.009106334
61,0.0078717
62,0.007711832
63,0.006616259
64,0.006524256
65,0.005550192
66,0.004696595
67,0.004539092
68,0.005005076
69,0.004269179
70,0.004171935
71,0.004635647
72,0.004605713
73,0.004392242
74,0.004239598
75,0.00418736
76,0.004185349
77,0.004014038
78,0.004412859
79,0.004261302
80,0.003654572
81,0.004013001
82,0.00391315
83,0.003379094
84,0.003700311
85,0.004043467
86,0.003517076
87,0.003459418
88,0.003019219
89,0.002633759
90,0.002659154
91,0.002888832
92,0.002548963
93,0.002775715
94,0.003023677
95,0.003291305
96,0.003182665
97,0.002807478
98,0.002723518
99,0.002676937
100,0.002933469
